Norms and Sanctions as a Basis for Promoting Cybersecurity Practices

Many cybersecurity breaches occur due to users not following good cybersecurity practices, chief among them being regulations for applying software patches to operating systems, updating applications, and maintaining strong passwords. We capture cybersecurity expectations on users as norms. We empirically investigate sanctioning mechanisms in promoting compliance with those norms as well as the detrimental effect of sanctions on the ability of users to complete their work. We realize these ideas in a game that emulates the decision making of workers in a research lab. Through a human-subject study, we find that whereas individual sanctions are more effective than group sanctions in achieving compliance and less detrimental on the ability of users to complete their work, individual sanctions offer significantly lower resilience especially for organizations comprising risk seekers. Our findings have implications for workforce training in cybersecurity.

==> data/G-all-risk-averse.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
288,A3AFC26CB0AXMI,44x17C0C,2,0,0,10,30,10,335,11.16666667,0,0,0,12,6,6,10,10,15,47,1.566666667,1,1,2,1
292,A3AFC26CB0AXMI,45xDFD67,2,0,0,10,23,14,200,8.695652174,0,0,0,18,6,6,10,10,15,47,1.566666667,1,1,2,1
306,A191V7PT3DQKDP,63xE886E,2,13,13,0,27,11,405,15,0,13,0.866666667,15,6,18,11,11,29,75,2.5,2,1,3,1
308,A191V7PT3DQKDP,64x6A4B8,2,12,13,0,27,10,405,15,0,19,1.357142857,14,6,18,11,11,29,75,2.5,2,1,3,1
218,A32CRWJESR6AX4,16x021D3,2,7,7,14,19,14,180,9.473684211,0,2,0.111111111,18,9,12,10,15,33,79,2.633333333,1,2,3,1
233,A32CRWJESR6AX4,19xFCF62,2,7,7,4,29,9,395,13.62068966,0,0,0,11,9,12,10,15,33,79,2.633333333,1,2,3,1
238,A32CRWJESR6AX4,20x028D8,2,9,9,2,28,11,380,13.57142857,0,0,0,13,9,12,10,15,33,79,2.633333333,1,2,3,1
299,A296HTKGCX7FY9,57x07630,2,11,11,0,29,12,405,13.96551724,0,11,0.785714286,14,6,9,9,24,32,80,2.666666667,1,2,3,1
301,A296HTKGCX7FY9,58x16BB7,2,5,5,0,35,6,495,14.14285714,0,4,0.666666667,6,6,9,9,24,32,80,2.666666667,1,2,3,1
298,A1CGDMOPDIC7EU,69x1C2B4,2,7,7,6,27,10,280,10.37037037,0,4,0.4,10,7,10,18,13,35,83,2.766666667,1,2,3,1
300,A1CGDMOPDIC7EU,70x5900F,2,8,8,2,30,12,365,12.16666667,0,2,0.166666667,12,7,10,18,13,35,83,2.766666667,1,2,3,1
318,A3VBAQB2WO36Q1,32xF8437,2,0,0,8,27,13,245,9.074074074,0,0,0,15,8,12,10,28,31,89,2.966666667,1,2,3,1
321,A3VBAQB2WO36Q1,33x3AF97,2,0,0,8,30,12,345,11.5,0,0,0,12,8,12,10,28,31,89,2.966666667,1,2,3,1
258,anonym3,69x1C2B4,2,4,4,6,30,10,340,11.33333333,0,4,0.4,10,21,12,14,9,35,91,3.033333333,1,2,3,1
262,anonym3,70x5900F,2,7,8,2,30,12,440,14.66666667,0,5,0.416666667,12,21,12,14,9,35,91,3.033333333,1,2,3,1
217,A3JGW4RGO86NPX,32xF8437,2,4,4,8,27,13,330,12.22222222,0,4,0.266666667,15,14,18,21,21,21,95,3.166666667,2,1,3,1
232,A3JGW4RGO86NPX,33x3AF97,2,4,4,8,26,12,330,12.69230769,0,2,0.166666667,12,14,18,21,21,21,95,3.166666667,2,1,3,1
237,A3JGW4RGO86NPX,16x021D3,2,7,7,14,19,14,120,6.315789474,0,0,0,18,16,10,26,14,30,96,3.2,1,2,3,1
316,A1NVJB5O4H7ZCJ,19xFCF62,2,7,8,4,28,9,235,8.392857143,0,7,0.636363636,11,16,10,26,14,30,96,3.2,1,2,3,1
319,A1NVJB5O4H7ZCJ,20x028D8,2,11,11,2,25,11,295,11.8,0,7,0.538461538,13,16,10,26,14,30,96,3.2,1,2,3,1
287,A317L37U2W6R4P,28x0517E,2,7,7,4,29,9,400,13.79310345,0,3,0.272727273,11,10,17,10,41,29,107,3.566666667,2,1,3,1
291,A317L37U2W6R4P,29x53744,2,17,17,4,19,16,235,12.36842105,0,4,0.222222222,18,10,17,10,41,29,107,3.566666667,2,1,3,1
260,anonym5,38x617B4,2,3,4,6,31,10,415,13.38709677,0,6,0.5,12,19,12,25,25,29,110,3.666666667,1,1,2,1
264,anonym5,39x14205,2,5,5,2,33,15,470,14.24242424,0,6,0.4,15,19,12,25,25,29,110,3.666666667,1,1,2,1


==> data/G-all-risk-n+t.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
219,A1Z9FI2VLIC954,57x07630,2,11,11,0,29,12,415,14.31034483,0,12,0.857142857,14,10,24,7,26,12,79,2.633333333,3,1,4,2
234,A1Z9FI2VLIC954,58x16BB7,2,5,5,0,35,6,480,13.71428571,0,7,1.166666667,6,10,24,7,26,12,79,2.633333333,3,1,4,2
239,A1Z9FI2VLIC954,44x17C0C,2,8,8,10,22,10,315,14.31818182,0,1,0.083333333,12,17,22,17,18,22,96,3.2,3,1,4,2
286,A35NVKW9R833VF,45xDFD67,2,8,8,10,20,14,230,11.5,0,3,0.166666667,18,17,22,17,18,22,96,3.2,3,1,4,2
290,A35NVKW9R833VF,69x1C2B4,2,8,8,6,26,10,335,12.88461538,0,2,0.2,10,11,16,22,18,30,97,3.233333333,2,2,4,2
317,A36Z8997ZHYFKC,70x5900F,2,11,11,2,27,12,405,15,0,7,0.583333333,12,11,16,22,18,30,97,3.233333333,2,2,4,2
320,A36Z8997ZHYFKC,16x021D3,2,7,7,14,19,14,210,11.05263158,0,9,0.5,18,7,8,16,27,40,98,3.266666667,1,3,4,2
215,A2L2ZXRHK3SNOP,19xFCF62,2,7,7,4,29,9,395,13.62068966,0,9,0.818181818,11,7,8,16,27,40,98,3.266666667,1,3,4,2
230,A2L2ZXRHK3SNOP,20x028D8,2,10,10,2,28,11,385,13.75,0,10,0.769230769,13,7,8,16,27,40,98,3.266666667,1,3,4,2
235,A2L2ZXRHK3SNOP,28x0517E,2,9,9,4,27,9,405,15,0,3,0.272727273,11,8,27,21,30,22,108,3.6,3,1,4,2
216,AVBRJBJONL47I,29x53744,2,15,15,4,21,16,270,12.85714286,0,5,0.277777778,18,8,27,21,30,22,108,3.6,3,1,4,2
231,AVBRJBJONL47I,32xF8437,2,8,8,8,17,13,210,12.35294118,0,4,0.266666667,15,15,6,19,33,42,115,3.833333333,1,3,4,2
236,AVBRJBJONL47I,33x3AF97,2,8,8,8,23,12,225,9.782608696,0,5,0.416666667,12,15,6,19,33,42,115,3.833333333,1,3,4,2
248,anonym1,63xE886E,2,12,13,0,27,11,375,13.88888889,0,16,1.066666667,15,23,24,28,24,23,122,4.066666667,3,1,4,2
251,anonym1,64x6A4B8,2,11,12,0,28,10,405,14.46428571,0,16,1.142857143,14,23,24,28,24,23,122,4.066666667,3,1,4,2
250,A340UGIDGIF4W6,16x021D3,2,9,9,14,17,14,185,10.88235294,0,0,0,18,12,15,15,12,37,91,3.033333333,2,3,5,3
253,A340UGIDGIF4W6,19xFCF62,2,8,8,4,28,9,360,12.85714286,0,6,0.545454545,11,12,15,15,12,37,91,3.033333333,2,3,5,3
272,anonym7,20x028D8,2,10,10,2,26,11,385,14.80769231,0,12,0.923076923,13,12,15,15,12,37,91,3.033333333,2,3,5,3
275,anonym7,44x17C0C,2,7,7,10,23,10,315,13.69565217,0,11,0.916666667,12,14,21,18,7,34,94,3.133333333,3,2,5,3
261,A30J4IZCMCR31F,45xDFD67,2,7,7,10,21,14,225,10.71428571,0,11,0.611111111,18,14,21,18,7,34,94,3.133333333,3,2,5,3
265,A30J4IZCMCR31F,16x021D3,2,0,0,14,26,14,225,8.653846154,0,0,0,18,8,18,19,20,41,106,3.533333333,2,3,5,3
289,A1D3QRG52OISSR,19xFCF62,2,9,10,4,26,9,360,13.84615385,0,6,0.545454545,11,8,18,19,20,41,106,3.533333333,2,3,5,3
293,A1D3QRG52OISSR,20x028D8,2,12,12,2,26,11,340,13.07692308,0,7,0.538461538,13,8,18,19,20,41,106,3.533333333,2,3,5,3
307,A14WLAP6TCEKO0,44x17C0C,2,6,6,10,24,10,315,13.125,0,7,0.583333333,12,13,20,20,30,33,116,3.866666667,3,2,5,3
309,A14WLAP6TCEKO0,45xDFD67,2,6,6,10,22,14,235,10.68181818,0,6,0.333333333,18,13,20,20,30,33,116,3.866666667,3,2,5,3
249,anonym2,28x0517E,2,7,8,4,28,9,370,13.21428571,0,9,0.818181818,11,25,28,15,34,31,133,4.433333333,3,2,5,3
252,anonym2,29x53744,2,6,8,4,28,16,405,14.46428571,0,9,0.5,18,25,28,15,34,31,133,4.433333333,3,2,5,3
274,A3JFIY1QXMX9ZF,38x617B4,2,6,6,6,29,10,430,14.82758621,0,4,0.333333333,12,12,31,23,31,39,136,4.533333333,3,3,6,3
277,A3JFIY1QXMX9ZF,39x14205,2,8,8,2,30,15,430,14.33333333,0,2,0.133333333,15,12,31,23,31,39,136,4.533333333,3,3,6,3
273,anonym6,38x617B4,2,5,5,6,30,10,405,13.5,0,3,0.25,12,13,30,35,25,39,142,4.733333333,3,3,6,3
276,anonym6,39x14205,2,9,9,2,29,15,405,13.96551724,0,2,0.133333333,15,13,30,35,25,39,142,4.733333333,3,3,6,3
259,anonym4,32xF8437,2,7,7,8,22,13,245,11.13636364,0,0,0,15,31,27,36,32,40,166,5.533333333,3,3,6,3
263,anonym4,33x3AF97,2,9,9,8,22,12,290,13.18181818,0,2,0.166666667,12,31,27,36,32,40,166,5.533333333,3,3,6,3


==> data/G-all-risk-neutral.csv <==
game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,time_to_fix_capability,time_to_fix_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
57x07630,2,11,11,0,29,12,415,0,12,14,10,24,7,26,12,79,2.633333333,3,1,4,2
58x16BB7,2,5,5,0,35,6,480,0,7,6,10,24,7,26,12,79,2.633333333,3,1,4,2
44x17C0C,2,8,8,10,22,10,315,0,1,12,17,22,17,18,22,96,3.2,3,1,4,2
45xDFD67,2,8,8,10,20,14,230,0,3,18,17,22,17,18,22,96,3.2,3,1,4,2
69x1C2B4,2,8,8,6,26,10,335,0,2,10,11,16,22,18,30,97,3.233333333,2,2,4,2
70x5900F,2,11,11,2,27,12,405,0,7,12,11,16,22,18,30,97,3.233333333,2,2,4,2
16x021D3,2,7,7,14,19,14,210,0,9,18,7,8,16,27,40,98,3.266666667,1,3,4,2
19xFCF62,2,7,7,4,29,9,395,0,9,11,7,8,16,27,40,98,3.266666667,1,3,4,2
20x028D8,2,10,10,2,28,11,385,0,10,13,7,8,16,27,40,98,3.266666667,1,3,4,2
28x0517E,2,9,9,4,27,9,405,0,3,11,8,27,21,30,22,108,3.6,3,1,4,2
29x53744,2,15,15,4,21,16,270,0,5,18,8,27,21,30,22,108,3.6,3,1,4,2
32xF8437,2,8,8,8,17,13,210,0,4,15,15,6,19,33,42,115,3.833333333,1,3,4,2
33x3AF97,2,8,8,8,23,12,225,0,5,12,15,6,19,33,42,115,3.833333333,1,3,4,2
63xE886E,2,12,13,0,27,11,375,0,16,15,23,24,28,24,23,122,4.066666667,3,1,4,2
64x6A4B8,2,11,12,0,28,10,405,0,16,14,23,24,28,24,23,122,4.066666667,3,1,4,2

==> data/G-all-risk-taking.csv <==
game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,time_to_fix_capability,time_to_fix_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
16x021D3,2,9,9,14,17,14,185,0,0,18,12,15,15,12,37,91,3.033333333,2,3,5,3
19xFCF62,2,8,8,4,28,9,360,0,6,11,12,15,15,12,37,91,3.033333333,2,3,5,3
20x028D8,2,10,10,2,26,11,385,0,12,13,12,15,15,12,37,91,3.033333333,2,3,5,3
44x17C0C,2,7,7,10,23,10,315,0,11,12,14,21,18,7,34,94,3.133333333,3,2,5,3
45xDFD67,2,7,7,10,21,14,225,0,11,18,14,21,18,7,34,94,3.133333333,3,2,5,3
16x021D3,2,0,0,14,26,14,225,0,0,18,8,18,19,20,41,106,3.533333333,2,3,5,3
19xFCF62,2,9,10,4,26,9,360,0,6,11,8,18,19,20,41,106,3.533333333,2,3,5,3
20x028D8,2,12,12,2,26,11,340,0,7,13,8,18,19,20,41,106,3.533333333,2,3,5,3
44x17C0C,2,6,6,10,24,10,315,0,7,12,13,20,20,30,33,116,3.866666667,3,2,5,3
45xDFD67,2,6,6,10,22,14,235,0,6,18,13,20,20,30,33,116,3.866666667,3,2,5,3
28x0517E,2,7,8,4,28,9,370,0,9,11,25,28,15,34,31,133,4.433333333,3,2,5,3
29x53744,2,6,8,4,28,16,405,0,9,18,25,28,15,34,31,133,4.433333333,3,2,5,3
38x617B4,2,6,6,6,29,10,430,0,4,12,12,31,23,31,39,136,4.533333333,3,3,6,3
39x14205,2,8,8,2,30,15,430,0,2,15,12,31,23,31,39,136,4.533333333,3,3,6,3
38x617B4,2,5,5,6,30,10,405,0,3,12,13,30,35,25,39,142,4.733333333,3,3,6,3
39x14205,2,9,9,2,29,15,405,0,2,15,13,30,35,25,39,142,4.733333333,3,3,6,3
32xF8437,2,7,7,8,22,13,245,0,0,15,31,27,36,32,40,166,5.533333333,3,3,6,3
33x3AF97,2,9,9,8,22,12,290,0,2,12,31,27,36,32,40,166,5.533333333,3,3,6,3

==> data/G-all.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
288,A3AFC26CB0AXMI,44x17C0C,2,0,0,10,30,10,335,11.16666667,0,0,0,12,6,6,10,10,15,47,1.566666667,1,1,2,1
292,A3AFC26CB0AXMI,45xDFD67,2,0,0,10,23,14,200,8.695652174,0,0,0,18,6,6,10,10,15,47,1.566666667,1,1,2,1
306,A191V7PT3DQKDP,63xE886E,2,13,13,0,27,11,405,15,0,13,0.866666667,15,6,18,11,11,29,75,2.5,2,1,3,1
308,A191V7PT3DQKDP,64x6A4B8,2,12,13,0,27,10,405,15,0,19,1.357142857,14,6,18,11,11,29,75,2.5,2,1,3,1
218,A32CRWJESR6AX4,16x021D3,2,7,7,14,19,14,180,9.473684211,0,2,0.111111111,18,9,12,10,15,33,79,2.633333333,1,2,3,1
233,A32CRWJESR6AX4,19xFCF62,2,7,7,4,29,9,395,13.62068966,0,0,0,11,9,12,10,15,33,79,2.633333333,1,2,3,1
238,A32CRWJESR6AX4,20x028D8,2,9,9,2,28,11,380,13.57142857,0,0,0,13,9,12,10,15,33,79,2.633333333,1,2,3,1
299,A296HTKGCX7FY9,57x07630,2,11,11,0,29,12,405,13.96551724,0,11,0.785714286,14,6,9,9,24,32,80,2.666666667,1,2,3,1
301,A296HTKGCX7FY9,58x16BB7,2,5,5,0,35,6,495,14.14285714,0,4,0.666666667,6,6,9,9,24,32,80,2.666666667,1,2,3,1
298,A1CGDMOPDIC7EU,69x1C2B4,2,7,7,6,27,10,280,10.37037037,0,4,0.4,10,7,10,18,13,35,83,2.766666667,1,2,3,1
300,A1CGDMOPDIC7EU,70x5900F,2,8,8,2,30,12,365,12.16666667,0,2,0.166666667,12,7,10,18,13,35,83,2.766666667,1,2,3,1
318,A3VBAQB2WO36Q1,32xF8437,2,0,0,8,27,13,245,9.074074074,0,0,0,15,8,12,10,28,31,89,2.966666667,1,2,3,1
321,A3VBAQB2WO36Q1,33x3AF97,2,0,0,8,30,12,345,11.5,0,0,0,12,8,12,10,28,31,89,2.966666667,1,2,3,1
258,anonym3,69x1C2B4,2,4,4,6,30,10,340,11.33333333,0,4,0.4,10,21,12,14,9,35,91,3.033333333,1,2,3,1
262,anonym3,70x5900F,2,7,8,2,30,12,440,14.66666667,0,5,0.416666667,12,21,12,14,9,35,91,3.033333333,1,2,3,1
217,A3JGW4RGO86NPX,32xF8437,2,4,4,8,27,13,330,12.22222222,0,4,0.266666667,15,14,18,21,21,21,95,3.166666667,2,1,3,1
232,A3JGW4RGO86NPX,33x3AF97,2,4,4,8,26,12,330,12.69230769,0,2,0.166666667,12,14,18,21,21,21,95,3.166666667,2,1,3,1
237,A3JGW4RGO86NPX,16x021D3,2,7,7,14,19,14,120,6.315789474,0,0,0,18,16,10,26,14,30,96,3.2,1,2,3,1
316,A1NVJB5O4H7ZCJ,19xFCF62,2,7,8,4,28,9,235,8.392857143,0,7,0.636363636,11,16,10,26,14,30,96,3.2,1,2,3,1
319,A1NVJB5O4H7ZCJ,20x028D8,2,11,11,2,25,11,295,11.8,0,7,0.538461538,13,16,10,26,14,30,96,3.2,1,2,3,1
287,A317L37U2W6R4P,28x0517E,2,7,7,4,29,9,400,13.79310345,0,3,0.272727273,11,10,17,10,41,29,107,3.566666667,2,1,3,1
291,A317L37U2W6R4P,29x53744,2,17,17,4,19,16,235,12.36842105,0,4,0.222222222,18,10,17,10,41,29,107,3.566666667,2,1,3,1
260,anonym5,38x617B4,2,3,4,6,31,10,415,13.38709677,0,6,0.5,12,19,12,25,25,29,110,3.666666667,1,1,2,1
264,anonym5,39x14205,2,5,5,2,33,15,470,14.24242424,0,6,0.4,15,19,12,25,25,29,110,3.666666667,1,1,2,1
219,A1Z9FI2VLIC954,57x07630,2,11,11,0,29,12,415,14.31034483,0,12,0.857142857,14,10,24,7,26,12,79,2.633333333,3,1,4,2
234,A1Z9FI2VLIC954,58x16BB7,2,5,5,0,35,6,480,13.71428571,0,7,1.166666667,6,10,24,7,26,12,79,2.633333333,3,1,4,2
239,A1Z9FI2VLIC954,44x17C0C,2,8,8,10,22,10,315,14.31818182,0,1,0.083333333,12,17,22,17,18,22,96,3.2,3,1,4,2
286,A35NVKW9R833VF,45xDFD67,2,8,8,10,20,14,230,11.5,0,3,0.166666667,18,17,22,17,18,22,96,3.2,3,1,4,2
290,A35NVKW9R833VF,69x1C2B4,2,8,8,6,26,10,335,12.88461538,0,2,0.2,10,11,16,22,18,30,97,3.233333333,2,2,4,2
317,A36Z8997ZHYFKC,70x5900F,2,11,11,2,27,12,405,15,0,7,0.583333333,12,11,16,22,18,30,97,3.233333333,2,2,4,2
320,A36Z8997ZHYFKC,16x021D3,2,7,7,14,19,14,210,11.05263158,0,9,0.5,18,7,8,16,27,40,98,3.266666667,1,3,4,2
215,A2L2ZXRHK3SNOP,19xFCF62,2,7,7,4,29,9,395,13.62068966,0,9,0.818181818,11,7,8,16,27,40,98,3.266666667,1,3,4,2
230,A2L2ZXRHK3SNOP,20x028D8,2,10,10,2,28,11,385,13.75,0,10,0.769230769,13,7,8,16,27,40,98,3.266666667,1,3,4,2
235,A2L2ZXRHK3SNOP,28x0517E,2,9,9,4,27,9,405,15,0,3,0.272727273,11,8,27,21,30,22,108,3.6,3,1,4,2
216,AVBRJBJONL47I,29x53744,2,15,15,4,21,16,270,12.85714286,0,5,0.277777778,18,8,27,21,30,22,108,3.6,3,1,4,2
231,AVBRJBJONL47I,32xF8437,2,8,8,8,17,13,210,12.35294118,0,4,0.266666667,15,15,6,19,33,42,115,3.833333333,1,3,4,2
236,AVBRJBJONL47I,33x3AF97,2,8,8,8,23,12,225,9.782608696,0,5,0.416666667,12,15,6,19,33,42,115,3.833333333,1,3,4,2
248,anonym1,63xE886E,2,12,13,0,27,11,375,13.88888889,0,16,1.066666667,15,23,24,28,24,23,122,4.066666667,3,1,4,2
251,anonym1,64x6A4B8,2,11,12,0,28,10,405,14.46428571,0,16,1.142857143,14,23,24,28,24,23,122,4.066666667,3,1,4,2
250,A340UGIDGIF4W6,16x021D3,2,9,9,14,17,14,185,10.88235294,0,0,0,18,12,15,15,12,37,91,3.033333333,2,3,5,3
253,A340UGIDGIF4W6,19xFCF62,2,8,8,4,28,9,360,12.85714286,0,6,0.545454545,11,12,15,15,12,37,91,3.033333333,2,3,5,3
272,anonym7,20x028D8,2,10,10,2,26,11,385,14.80769231,0,12,0.923076923,13,12,15,15,12,37,91,3.033333333,2,3,5,3
275,anonym7,44x17C0C,2,7,7,10,23,10,315,13.69565217,0,11,0.916666667,12,14,21,18,7,34,94,3.133333333,3,2,5,3
261,A30J4IZCMCR31F,45xDFD67,2,7,7,10,21,14,225,10.71428571,0,11,0.611111111,18,14,21,18,7,34,94,3.133333333,3,2,5,3
265,A30J4IZCMCR31F,16x021D3,2,0,0,14,26,14,225,8.653846154,0,0,0,18,8,18,19,20,41,106,3.533333333,2,3,5,3
289,A1D3QRG52OISSR,19xFCF62,2,9,10,4,26,9,360,13.84615385,0,6,0.545454545,11,8,18,19,20,41,106,3.533333333,2,3,5,3
293,A1D3QRG52OISSR,20x028D8,2,12,12,2,26,11,340,13.07692308,0,7,0.538461538,13,8,18,19,20,41,106,3.533333333,2,3,5,3
307,A14WLAP6TCEKO0,44x17C0C,2,6,6,10,24,10,315,13.125,0,7,0.583333333,12,13,20,20,30,33,116,3.866666667,3,2,5,3
309,A14WLAP6TCEKO0,45xDFD67,2,6,6,10,22,14,235,10.68181818,0,6,0.333333333,18,13,20,20,30,33,116,3.866666667,3,2,5,3
249,anonym2,28x0517E,2,7,8,4,28,9,370,13.21428571,0,9,0.818181818,11,25,28,15,34,31,133,4.433333333,3,2,5,3
252,anonym2,29x53744,2,6,8,4,28,16,405,14.46428571,0,9,0.5,18,25,28,15,34,31,133,4.433333333,3,2,5,3
274,A3JFIY1QXMX9ZF,38x617B4,2,6,6,6,29,10,430,14.82758621,0,4,0.333333333,12,12,31,23,31,39,136,4.533333333,3,3,6,3
277,A3JFIY1QXMX9ZF,39x14205,2,8,8,2,30,15,430,14.33333333,0,2,0.133333333,15,12,31,23,31,39,136,4.533333333,3,3,6,3
273,anonym6,38x617B4,2,5,5,6,30,10,405,13.5,0,3,0.25,12,13,30,35,25,39,142,4.733333333,3,3,6,3
276,anonym6,39x14205,2,9,9,2,29,15,405,13.96551724,0,2,0.133333333,15,13,30,35,25,39,142,4.733333333,3,3,6,3
259,anonym4,32xF8437,2,7,7,8,22,13,245,11.13636364,0,0,0,15,31,27,36,32,40,166,5.533333333,3,3,6,3
263,anonym4,33x3AF97,2,9,9,8,22,12,290,13.18181818,0,2,0.166666667,12,31,27,36,32,40,166,5.533333333,3,3,6,3


==> data/I-all-risk-averse.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
280,A3AFC26CB0AXMI,42x87DA8,1,0,0,8,31,11,280,9.032258065,0,0,0,15,6,6,10,10,15,47,1.566666667,1,1,2,1
284,A3AFC26CB0AXMI,43xB1FF3,1,0,0,10,30,11,345,11.5,0,0,0,15,6,6,10,10,15,47,1.566666667,1,1,2,1
302,A191V7PT3DQKDP,61xD7195,1,15,15,0,25,12,350,14,0,18,1.125,16,6,18,11,11,29,75,2.5,2,1,3,1
304,A191V7PT3DQKDP,62x1E92B,1,17,17,0,23,15,315,13.69565217,0,19,0.904761905,21,6,18,11,11,29,75,2.5,2,1,3,1
223,A32CRWJESR6AX4,17xA57D5,1,5,5,0,35,5,495,14.14285714,0,0,0,5,9,12,10,15,33,79,2.633333333,1,2,3,1
228,A32CRWJESR6AX4,18x2EDAB,1,8,8,20,15,17,190,12.66666667,0,0,0,25,9,12,10,15,33,79,2.633333333,1,2,3,1
295,A296HTKGCX7FY9,55x381A7,1,8,8,0,32,10,440,13.75,0,10,1,10,6,9,9,24,32,80,2.666666667,1,2,3,1
297,A296HTKGCX7FY9,56x8DF24,1,8,8,4,28,9,405,14.46428571,0,8,0.533333333,15,6,9,9,24,32,80,2.666666667,1,2,3,1
294,A1CGDMOPDIC7EU,21x675B6,1,8,8,4,28,10,385,13.75,0,1,0.083333333,12,13,13,15,12,28,81,2.7,2,1,3,1
296,A1CGDMOPDIC7EU,22x8FC84,1,15,15,2,23,16,315,13.69565217,0,4,0.2,20,13,13,15,12,28,81,2.7,2,1,3,1
240,A3R457FAWQXZN3,67x9A1E8,1,3,4,0,35,7,450,12.85714286,0,4,0.571428571,7,7,10,18,13,35,83,2.766666667,1,2,3,1
244,A3R457FAWQXZN3,68x5F420,1,13,14,0,25,16,355,14.2,0,9,0.5,18,7,10,18,13,35,83,2.766666667,1,2,3,1
312,A3VBAQB2WO36Q1,30xC7334,1,0,0,8,30,8,375,12.5,0,0,0,10,8,12,10,28,31,89,2.966666667,1,2,3,1
315,A3VBAQB2WO36Q1,67x9A1E8,1,0,0,6,31,7,340,10.96774194,0,0,0,7,21,12,14,9,35,91,3.033333333,1,2,3,1
254,anonym3,68x5F420,1,4,5,10,28,16,315,11.25,0,8,0.444444444,18,21,12,14,9,35,91,3.033333333,1,2,3,1
222,A3JGW4RGO86NPX,30xC7334,1,1,3,4,32,8,335,10.46875,0,11,1.1,10,14,18,21,21,21,95,3.166666667,2,1,3,1
227,A3JGW4RGO86NPX,17xA57D5,1,5,5,0,35,5,435,12.42857143,0,1,0.2,5,16,10,26,14,30,96,3.2,1,2,3,1
310,A1NVJB5O4H7ZCJ,18x2EDAB,1,13,13,8,19,17,160,8.421052632,0,5,0.2,25,16,10,26,14,30,96,3.2,1,2,3,1
313,A1NVJB5O4H7ZCJ,21x675B6,1,9,9,2,29,10,270,9.310344828,0,2,0.166666667,12,10,17,10,41,29,107,3.566666667,2,1,3,1
279,A317L37U2W6R4P,22x8FC84,1,15,15,4,21,16,190,9.047619048,0,4,0.2,20,10,17,10,41,29,107,3.566666667,2,1,3,1
283,A317L37U2W6R4P,36x7E06E,1,9,9,2,27,12,315,11.66666667,0,13,0.8125,16,19,12,25,25,29,110,3.666666667,1,1,2,1
256,anonym5,37x3CDF1,1,3,4,6,31,10,460,14.83870968,0,5,0.416666667,12,19,12,25,25,29,110,3.666666667,1,1,2,1


==> data/I-all-risk-n+t.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
224,A1Z9FI2VLIC954,55x381A7,1,9,9,0,31,10,410,13.22580645,0,13,1.3,10,10,24,7,26,12,79,2.633333333,3,1,4,2
229,A1Z9FI2VLIC954,56x8DF24,1,13,13,0,27,9,405,15,0,12,0.8,15,10,24,7,26,12,79,2.633333333,3,1,4,2
278,A35NVKW9R833VF,42x87DA8,1,11,11,0,29,11,430,14.82758621,0,1,0.066666667,15,17,22,17,18,22,96,3.2,3,1,4,2
282,A35NVKW9R833VF,43xB1FF3,1,13,13,0,27,11,405,15,0,8,0.533333333,15,17,22,17,18,22,96,3.2,3,1,4,2
311,A36Z8997ZHYFKC,67x9A1E8,1,5,5,0,33,7,495,15,0,3,0.428571429,7,11,16,22,18,30,97,3.233333333,2,2,4,2
314,A36Z8997ZHYFKC,68x5F420,1,11,11,4,24,16,360,15,0,5,0.277777778,18,11,16,22,18,30,97,3.233333333,2,2,4,2
220,A2L2ZXRHK3SNOP,17xA57D5,1,4,4,0,36,5,540,15,0,6,1.2,5,7,8,16,27,40,98,3.266666667,1,3,4,2
225,A2L2ZXRHK3SNOP,18x2EDAB,1,20,20,0,20,17,270,13.5,0,19,0.76,25,7,8,16,27,40,98,3.266666667,1,3,4,2
221,AVBRJBJONL47I,21x675B6,1,11,11,0,29,10,405,13.96551724,0,4,0.333333333,12,8,27,21,30,22,108,3.6,3,1,4,2
226,AVBRJBJONL47I,22x8FC84,1,15,16,2,22,16,315,14.31818182,0,10,0.5,20,8,27,21,30,22,108,3.6,3,1,4,2
241,anonym1,30xC7334,1,8,9,0,28,8,380,13.57142857,0,8,0.8,10,15,6,19,33,42,115,3.833333333,1,3,4,2
245,anonym1,61xD7195,1,8,10,2,28,12,400,14.28571429,0,14,0.875,16,23,24,28,24,23,122,4.066666667,3,1,4,2
242,A340UGIDGIF4W6,62x1E92B,1,13,13,2,25,15,370,14.8,0,8,0.380952381,21,23,24,28,24,23,122,4.066666667,3,1,4,2
246,A340UGIDGIF4W6,17xA57D5,1,4,4,0,36,5,530,14.72222222,0,4,0.8,5,12,15,15,12,37,91,3.033333333,2,3,5,3
266,anonym7,18x2EDAB,1,19,20,0,20,17,270,13.5,0,18,0.72,25,12,15,15,12,37,91,3.033333333,2,3,5,3
269,anonym7,42x87DA8,1,11,11,0,29,11,385,13.27586207,0,17,1.133333333,15,14,21,18,7,34,94,3.133333333,3,2,5,3
257,A30J4IZCMCR31F,43xB1FF3,1,10,10,0,30,11,450,15,0,14,0.933333333,15,14,21,18,7,34,94,3.133333333,3,2,5,3
281,A1D3QRG52OISSR,17xA57D5,1,5,5,0,35,5,470,13.42857143,0,2,0.4,5,8,18,19,20,41,106,3.533333333,2,3,5,3
285,A1D3QRG52OISSR,18x2EDAB,1,23,23,0,17,17,225,13.23529412,0,11,0.44,25,8,18,19,20,41,106,3.533333333,2,3,5,3
303,A14WLAP6TCEKO0,42x87DA8,1,10,10,0,30,11,450,15,0,6,0.4,15,13,20,20,30,33,116,3.866666667,3,2,5,3
305,A14WLAP6TCEKO0,43xB1FF3,1,8,8,2,30,11,450,15,0,4,0.266666667,15,13,20,20,30,33,116,3.866666667,3,2,5,3
243,anonym2,21x675B6,1,7,9,2,29,10,415,14.31034483,0,18,1.5,12,25,28,15,34,31,133,4.433333333,3,2,5,3
247,anonym2,22x8FC84,1,13,15,0,25,16,360,14.4,0,21,1.05,20,25,28,15,34,31,133,4.433333333,3,2,5,3
268,A3JFIY1QXMX9ZF,36x7E06E,1,9,10,6,26,12,340,13.07692308,0,10,0.625,16,12,31,23,31,39,136,4.533333333,3,3,6,3
271,A3JFIY1QXMX9ZF,37x3CDF1,1,3,3,6,31,10,450,14.51612903,0,4,0.333333333,12,12,31,23,31,39,136,4.533333333,3,3,6,3
267,anonym6,36x7E06E,1,10,10,6,24,12,305,12.70833333,0,8,0.5,16,13,30,35,25,39,142,4.733333333,3,3,6,3
270,anonym6,37x3CDF1,1,7,7,2,31,10,450,14.51612903,0,6,0.5,12,13,30,35,25,39,142,4.733333333,3,3,6,3
255,anonym4,30xC7334,1,9,9,2,29,8,370,12.75862069,0,6,0.6,10,31,27,36,32,40,166,5.533333333,3,3,6,3


==> data/I-all-risk-neutral.csv <==
game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,time_to_fix_capability,time_to_fix_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
55x381A7,1,9,9,0,31,10,410,0,13,10,10,24,7,26,12,79,2.633333333,3,1,4,2
56x8DF24,1,13,13,0,27,9,405,0,12,15,10,24,7,26,12,79,2.633333333,3,1,4,2
42x87DA8,1,11,11,0,29,11,430,0,1,15,17,22,17,18,22,96,3.2,3,1,4,2
43xB1FF3,1,13,13,0,27,11,405,0,8,15,17,22,17,18,22,96,3.2,3,1,4,2
67x9A1E8,1,5,5,0,33,7,495,0,3,7,11,16,22,18,30,97,3.233333333,2,2,4,2
68x5F420,1,11,11,4,24,16,360,0,5,18,11,16,22,18,30,97,3.233333333,2,2,4,2
17xA57D5,1,4,4,0,36,5,540,0,6,5,7,8,16,27,40,98,3.266666667,1,3,4,2
18x2EDAB,1,20,20,0,20,17,270,0,19,25,7,8,16,27,40,98,3.266666667,1,3,4,2
21x675B6,1,11,11,0,29,10,405,0,4,12,8,27,21,30,22,108,3.6,3,1,4,2
22x8FC84,1,15,16,2,22,16,315,0,10,20,8,27,21,30,22,108,3.6,3,1,4,2
30xC7334,1,8,9,0,28,8,380,0,8,10,15,6,19,33,42,115,3.833333333,1,3,4,2
61xD7195,1,8,10,2,28,12,400,0,14,16,23,24,28,24,23,122,4.066666667,3,1,4,2
62x1E92B,1,13,13,2,25,15,370,0,8,21,23,24,28,24,23,122,4.066666667,3,1,4,2

==> data/I-all-risk-taking.csv <==
game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,time_to_fix_capability,time_to_fix_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
17xA57D5,1,4,4,0,36,5,530,0,4,5,12,15,15,12,37,91,3.033333333,2,3,5,3
18x2EDAB,1,19,20,0,20,17,270,0,18,25,12,15,15,12,37,91,3.033333333,2,3,5,3
42x87DA8,1,11,11,0,29,11,385,0,17,15,14,21,18,7,34,94,3.133333333,3,2,5,3
43xB1FF3,1,10,10,0,30,11,450,0,14,15,14,21,18,7,34,94,3.133333333,3,2,5,3
17xA57D5,1,5,5,0,35,5,470,0,2,5,8,18,19,20,41,106,3.533333333,2,3,5,3
18x2EDAB,1,23,23,0,17,17,225,0,11,25,8,18,19,20,41,106,3.533333333,2,3,5,3
42x87DA8,1,10,10,0,30,11,450,0,6,15,13,20,20,30,33,116,3.866666667,3,2,5,3
43xB1FF3,1,8,8,2,30,11,450,0,4,15,13,20,20,30,33,116,3.866666667,3,2,5,3
21x675B6,1,7,9,2,29,10,415,0,18,12,25,28,15,34,31,133,4.433333333,3,2,5,3
22x8FC84,1,13,15,0,25,16,360,0,21,20,25,28,15,34,31,133,4.433333333,3,2,5,3
36x7E06E,1,9,10,6,26,12,340,0,10,16,12,31,23,31,39,136,4.533333333,3,3,6,3
37x3CDF1,1,3,3,6,31,10,450,0,4,12,12,31,23,31,39,136,4.533333333,3,3,6,3
36x7E06E,1,10,10,6,24,12,305,0,8,16,13,30,35,25,39,142,4.733333333,3,3,6,3
37x3CDF1,1,7,7,2,31,10,450,0,6,12,13,30,35,25,39,142,4.733333333,3,3,6,3
30xC7334,1,9,9,2,29,8,370,0,6,10,31,27,36,32,40,166,5.533333333,3,3,6,3

==> data/I-all.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
280,A3AFC26CB0AXMI,42x87DA8,1,0,0,8,31,11,280,9.032258065,0,0,0,15,6,6,10,10,15,47,1.566666667,1,1,2,1
284,A3AFC26CB0AXMI,43xB1FF3,1,0,0,10,30,11,345,11.5,0,0,0,15,6,6,10,10,15,47,1.566666667,1,1,2,1
302,A191V7PT3DQKDP,61xD7195,1,15,15,0,25,12,350,14,0,18,1.125,16,6,18,11,11,29,75,2.5,2,1,3,1
304,A191V7PT3DQKDP,62x1E92B,1,17,17,0,23,15,315,13.69565217,0,19,0.904761905,21,6,18,11,11,29,75,2.5,2,1,3,1
223,A32CRWJESR6AX4,17xA57D5,1,5,5,0,35,5,495,14.14285714,0,0,0,5,9,12,10,15,33,79,2.633333333,1,2,3,1
228,A32CRWJESR6AX4,18x2EDAB,1,8,8,20,15,17,190,12.66666667,0,0,0,25,9,12,10,15,33,79,2.633333333,1,2,3,1
295,A296HTKGCX7FY9,55x381A7,1,8,8,0,32,10,440,13.75,0,10,1,10,6,9,9,24,32,80,2.666666667,1,2,3,1
297,A296HTKGCX7FY9,56x8DF24,1,8,8,4,28,9,405,14.46428571,0,8,0.533333333,15,6,9,9,24,32,80,2.666666667,1,2,3,1
294,A1CGDMOPDIC7EU,21x675B6,1,8,8,4,28,10,385,13.75,0,1,0.083333333,12,13,13,15,12,28,81,2.7,2,1,3,1
296,A1CGDMOPDIC7EU,22x8FC84,1,15,15,2,23,16,315,13.69565217,0,4,0.2,20,13,13,15,12,28,81,2.7,2,1,3,1
240,A3R457FAWQXZN3,67x9A1E8,1,3,4,0,35,7,450,12.85714286,0,4,0.571428571,7,7,10,18,13,35,83,2.766666667,1,2,3,1
244,A3R457FAWQXZN3,68x5F420,1,13,14,0,25,16,355,14.2,0,9,0.5,18,7,10,18,13,35,83,2.766666667,1,2,3,1
312,A3VBAQB2WO36Q1,30xC7334,1,0,0,8,30,8,375,12.5,0,0,0,10,8,12,10,28,31,89,2.966666667,1,2,3,1
315,A3VBAQB2WO36Q1,67x9A1E8,1,0,0,6,31,7,340,10.96774194,0,0,0,7,21,12,14,9,35,91,3.033333333,1,2,3,1
254,anonym3,68x5F420,1,4,5,10,28,16,315,11.25,0,8,0.444444444,18,21,12,14,9,35,91,3.033333333,1,2,3,1
222,A3JGW4RGO86NPX,30xC7334,1,1,3,4,32,8,335,10.46875,0,11,1.1,10,14,18,21,21,21,95,3.166666667,2,1,3,1
227,A3JGW4RGO86NPX,17xA57D5,1,5,5,0,35,5,435,12.42857143,0,1,0.2,5,16,10,26,14,30,96,3.2,1,2,3,1
310,A1NVJB5O4H7ZCJ,18x2EDAB,1,13,13,8,19,17,160,8.421052632,0,5,0.2,25,16,10,26,14,30,96,3.2,1,2,3,1
313,A1NVJB5O4H7ZCJ,21x675B6,1,9,9,2,29,10,270,9.310344828,0,2,0.166666667,12,10,17,10,41,29,107,3.566666667,2,1,3,1
279,A317L37U2W6R4P,22x8FC84,1,15,15,4,21,16,190,9.047619048,0,4,0.2,20,10,17,10,41,29,107,3.566666667,2,1,3,1
283,A317L37U2W6R4P,36x7E06E,1,9,9,2,27,12,315,11.66666667,0,13,0.8125,16,19,12,25,25,29,110,3.666666667,1,1,2,1
256,anonym5,37x3CDF1,1,3,4,6,31,10,460,14.83870968,0,5,0.416666667,12,19,12,25,25,29,110,3.666666667,1,1,2,1
224,A1Z9FI2VLIC954,55x381A7,1,9,9,0,31,10,410,13.22580645,0,13,1.3,10,10,24,7,26,12,79,2.633333333,3,1,4,2
229,A1Z9FI2VLIC954,56x8DF24,1,13,13,0,27,9,405,15,0,12,0.8,15,10,24,7,26,12,79,2.633333333,3,1,4,2
278,A35NVKW9R833VF,42x87DA8,1,11,11,0,29,11,430,14.82758621,0,1,0.066666667,15,17,22,17,18,22,96,3.2,3,1,4,2
282,A35NVKW9R833VF,43xB1FF3,1,13,13,0,27,11,405,15,0,8,0.533333333,15,17,22,17,18,22,96,3.2,3,1,4,2
311,A36Z8997ZHYFKC,67x9A1E8,1,5,5,0,33,7,495,15,0,3,0.428571429,7,11,16,22,18,30,97,3.233333333,2,2,4,2
314,A36Z8997ZHYFKC,68x5F420,1,11,11,4,24,16,360,15,0,5,0.277777778,18,11,16,22,18,30,97,3.233333333,2,2,4,2
220,A2L2ZXRHK3SNOP,17xA57D5,1,4,4,0,36,5,540,15,0,6,1.2,5,7,8,16,27,40,98,3.266666667,1,3,4,2
225,A2L2ZXRHK3SNOP,18x2EDAB,1,20,20,0,20,17,270,13.5,0,19,0.76,25,7,8,16,27,40,98,3.266666667,1,3,4,2
221,AVBRJBJONL47I,21x675B6,1,11,11,0,29,10,405,13.96551724,0,4,0.333333333,12,8,27,21,30,22,108,3.6,3,1,4,2
226,AVBRJBJONL47I,22x8FC84,1,15,16,2,22,16,315,14.31818182,0,10,0.5,20,8,27,21,30,22,108,3.6,3,1,4,2
241,anonym1,30xC7334,1,8,9,0,28,8,380,13.57142857,0,8,0.8,10,15,6,19,33,42,115,3.833333333,1,3,4,2
245,anonym1,61xD7195,1,8,10,2,28,12,400,14.28571429,0,14,0.875,16,23,24,28,24,23,122,4.066666667,3,1,4,2
242,A340UGIDGIF4W6,62x1E92B,1,13,13,2,25,15,370,14.8,0,8,0.380952381,21,23,24,28,24,23,122,4.066666667,3,1,4,2
246,A340UGIDGIF4W6,17xA57D5,1,4,4,0,36,5,530,14.72222222,0,4,0.8,5,12,15,15,12,37,91,3.033333333,2,3,5,3
266,anonym7,18x2EDAB,1,19,20,0,20,17,270,13.5,0,18,0.72,25,12,15,15,12,37,91,3.033333333,2,3,5,3
269,anonym7,42x87DA8,1,11,11,0,29,11,385,13.27586207,0,17,1.133333333,15,14,21,18,7,34,94,3.133333333,3,2,5,3
257,A30J4IZCMCR31F,43xB1FF3,1,10,10,0,30,11,450,15,0,14,0.933333333,15,14,21,18,7,34,94,3.133333333,3,2,5,3
281,A1D3QRG52OISSR,17xA57D5,1,5,5,0,35,5,470,13.42857143,0,2,0.4,5,8,18,19,20,41,106,3.533333333,2,3,5,3
285,A1D3QRG52OISSR,18x2EDAB,1,23,23,0,17,17,225,13.23529412,0,11,0.44,25,8,18,19,20,41,106,3.533333333,2,3,5,3
303,A14WLAP6TCEKO0,42x87DA8,1,10,10,0,30,11,450,15,0,6,0.4,15,13,20,20,30,33,116,3.866666667,3,2,5,3
305,A14WLAP6TCEKO0,43xB1FF3,1,8,8,2,30,11,450,15,0,4,0.266666667,15,13,20,20,30,33,116,3.866666667,3,2,5,3
243,anonym2,21x675B6,1,7,9,2,29,10,415,14.31034483,0,18,1.5,12,25,28,15,34,31,133,4.433333333,3,2,5,3
247,anonym2,22x8FC84,1,13,15,0,25,16,360,14.4,0,21,1.05,20,25,28,15,34,31,133,4.433333333,3,2,5,3
268,A3JFIY1QXMX9ZF,36x7E06E,1,9,10,6,26,12,340,13.07692308,0,10,0.625,16,12,31,23,31,39,136,4.533333333,3,3,6,3
271,A3JFIY1QXMX9ZF,37x3CDF1,1,3,3,6,31,10,450,14.51612903,0,4,0.333333333,12,12,31,23,31,39,136,4.533333333,3,3,6,3
267,anonym6,36x7E06E,1,10,10,6,24,12,305,12.70833333,0,8,0.5,16,13,30,35,25,39,142,4.733333333,3,3,6,3
270,anonym6,37x3CDF1,1,7,7,2,31,10,450,14.51612903,0,6,0.5,12,13,30,35,25,39,142,4.733333333,3,3,6,3
255,anonym4,30xC7334,1,9,9,2,29,8,370,12.75862069,0,6,0.6,10,31,27,36,32,40,166,5.533333333,3,3,6,3

==> data/I-averse-sanction-attack.csv <==
sanction-attack
0.727272727
0.909090909
0
0
0
1.176470588
0
0.444444444
0.4
0.125
0
0
1
0.857142857
0.625
0.5
0
0.470588235
0.2
0.25
0.166666667
0.6

==> data/I-n+t-sanction-attack.csv <==
sanction-attack
0
0
0
0
0
0.25
0
0
0
0.125
0
0.166666667
0.133333333
0
0
0
0
0
0
0
0.181818182
0.2
0
0.5
0.6
0.5
0.2
0.25


==> data/all-risk-averse.csv <==
id,player_username,game_key,game_type,number_of_immunities_available,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,immunity_ratio_completed_available,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
280,A3AFC26CB0AXMI,42x87DA8,1,15,0,0,0,8,31,11,280,9.032258065,0,0,0,6,6,10,10,15,47,1.566666667,1,1,2,1
284,A3AFC26CB0AXMI,43xB1FF3,1,15,0,0,0,10,30,11,345,11.5,0,0,0,6,6,10,10,15,47,1.566666667,1,1,2,1
302,A191V7PT3DQKDP,61xD7195,1,16,15,15,0.9375,0,25,12,350,14,0,18,1.125,6,18,11,11,29,75,2.5,2,1,3,1
304,A191V7PT3DQKDP,62x1E92B,1,21,17,17,0.80952381,0,23,15,315,13.69565217,0,19,0.904761905,6,18,11,11,29,75,2.5,2,1,3,1
223,A32CRWJESR6AX4,17xA57D5,1,5,5,5,1,0,35,5,495,14.14285714,0,0,0,9,12,10,15,33,79,2.633333333,1,2,3,1
228,A32CRWJESR6AX4,18x2EDAB,1,25,8,8,0.32,20,15,17,190,12.66666667,0,0,0,9,12,10,15,33,79,2.633333333,1,2,3,1
295,A296HTKGCX7FY9,55x381A7,1,10,8,8,0.8,0,32,10,440,13.75,0,10,1,6,9,9,24,32,80,2.666666667,1,2,3,1
297,A296HTKGCX7FY9,56x8DF24,1,15,8,8,0.533333333,4,28,9,405,14.46428571,0,8,0.533333333,6,9,9,24,32,80,2.666666667,1,2,3,1
294,A1CGDMOPDIC7EU,21x675B6,1,12,8,8,0.666666667,4,28,10,385,13.75,0,1,0.083333333,13,13,15,12,28,81,2.7,2,1,3,1
296,A1CGDMOPDIC7EU,22x8FC84,1,20,15,15,0.75,2,23,16,315,13.69565217,0,4,0.2,13,13,15,12,28,81,2.7,2,1,3,1
240,A3R457FAWQXZN3,67x9A1E8,1,7,3,4,0.428571429,0,35,7,450,12.85714286,0,4,0.571428571,7,10,18,13,35,83,2.766666667,1,2,3,1
244,A3R457FAWQXZN3,68x5F420,1,18,13,14,0.722222222,0,25,16,355,14.2,0,9,0.5,7,10,18,13,35,83,2.766666667,1,2,3,1
312,A3VBAQB2WO36Q1,30xC7334,1,10,0,0,0,8,30,8,375,12.5,0,0,0,8,12,10,28,31,89,2.966666667,1,2,3,1
315,A3VBAQB2WO36Q1,67x9A1E8,1,7,0,0,0,6,31,7,340,10.96774194,0,0,0,21,12,14,9,35,91,3.033333333,1,2,3,1
254,anonym3,68x5F420,1,18,4,5,0.222222222,10,28,16,315,11.25,0,8,0.444444444,21,12,14,9,35,91,3.033333333,1,2,3,1
222,A3JGW4RGO86NPX,30xC7334,1,10,1,3,0.1,4,32,8,335,10.46875,0,11,1.1,14,18,21,21,21,95,3.166666667,2,1,3,1
227,A3JGW4RGO86NPX,17xA57D5,1,5,5,5,1,0,35,5,435,12.42857143,0,1,0.2,16,10,26,14,30,96,3.2,1,2,3,1
310,A1NVJB5O4H7ZCJ,18x2EDAB,1,25,13,13,0.52,8,19,17,160,8.421052632,0,5,0.2,16,10,26,14,30,96,3.2,1,2,3,1
313,A1NVJB5O4H7ZCJ,21x675B6,1,12,9,9,0.75,2,29,10,270,9.310344828,0,2,0.166666667,10,17,10,41,29,107,3.566666667,2,1,3,1
279,A317L37U2W6R4P,22x8FC84,1,20,15,15,0.75,4,21,16,190,9.047619048,0,4,0.2,10,17,10,41,29,107,3.566666667,2,1,3,1
283,A317L37U2W6R4P,36x7E06E,1,16,9,9,0.5625,2,27,12,315,11.66666667,0,13,0.8125,19,12,25,25,29,110,3.666666667,1,1,2,1
256,anonym5,37x3CDF1,1,12,3,4,0.25,6,31,10,460,14.83870968,0,5,0.416666667,19,12,25,25,29,110,3.666666667,1,1,2,1
288,A3AFC26CB0AXMI,44x17C0C,2,12,0,0,0,10,30,10,335,11.16666667,0,0,0,6,6,10,10,15,47,1.566666667,1,1,2,1
292,A3AFC26CB0AXMI,45xDFD67,2,18,0,0,0,10,23,14,200,8.695652174,0,0,0,6,6,10,10,15,47,1.566666667,1,1,2,1
306,A191V7PT3DQKDP,63xE886E,2,15,13,13,0.866666667,0,27,11,405,15,0,13,0.866666667,6,18,11,11,29,75,2.5,2,1,3,1
308,A191V7PT3DQKDP,64x6A4B8,2,14,12,13,0.857142857,0,27,10,405,15,0,19,1.357142857,6,18,11,11,29,75,2.5,2,1,3,1
218,A32CRWJESR6AX4,16x021D3,2,18,7,7,0.388888889,14,19,14,180,9.473684211,0,2,0.111111111,9,12,10,15,33,79,2.633333333,1,2,3,1
233,A32CRWJESR6AX4,19xFCF62,2,11,7,7,0.636363636,4,29,9,395,13.62068966,0,0,0,9,12,10,15,33,79,2.633333333,1,2,3,1
238,A32CRWJESR6AX4,20x028D8,2,13,9,9,0.692307692,2,28,11,380,13.57142857,0,0,0,9,12,10,15,33,79,2.633333333,1,2,3,1
299,A296HTKGCX7FY9,57x07630,2,14,11,11,0.785714286,0,29,12,405,13.96551724,0,11,0.785714286,6,9,9,24,32,80,2.666666667,1,2,3,1
301,A296HTKGCX7FY9,58x16BB7,2,6,5,5,0.833333333,0,35,6,495,14.14285714,0,4,0.666666667,6,9,9,24,32,80,2.666666667,1,2,3,1
298,A1CGDMOPDIC7EU,69x1C2B4,2,10,7,7,0.7,6,27,10,280,10.37037037,0,4,0.4,7,10,18,13,35,83,2.766666667,1,2,3,1
300,A1CGDMOPDIC7EU,70x5900F,2,12,8,8,0.666666667,2,30,12,365,12.16666667,0,2,0.166666667,7,10,18,13,35,83,2.766666667,1,2,3,1
318,A3VBAQB2WO36Q1,32xF8437,2,15,0,0,0,8,27,13,245,9.074074074,0,0,0,8,12,10,28,31,89,2.966666667,1,2,3,1
321,A3VBAQB2WO36Q1,33x3AF97,2,12,0,0,0,8,30,12,345,11.5,0,0,0,8,12,10,28,31,89,2.966666667,1,2,3,1
258,anonym3,69x1C2B4,2,10,4,4,0.4,6,30,10,340,11.33333333,0,4,0.4,21,12,14,9,35,91,3.033333333,1,2,3,1
262,anonym3,70x5900F,2,12,7,8,0.583333333,2,30,12,440,14.66666667,0,5,0.416666667,21,12,14,9,35,91,3.033333333,1,2,3,1
217,A3JGW4RGO86NPX,32xF8437,2,15,4,4,0.266666667,8,27,13,330,12.22222222,0,4,0.266666667,14,18,21,21,21,95,3.166666667,2,1,3,1
232,A3JGW4RGO86NPX,33x3AF97,2,12,4,4,0.333333333,8,26,12,330,12.69230769,0,2,0.166666667,14,18,21,21,21,95,3.166666667,2,1,3,1
237,A3JGW4RGO86NPX,16x021D3,2,18,7,7,0.388888889,14,19,14,120,6.315789474,0,0,0,16,10,26,14,30,96,3.2,1,2,3,1
316,A1NVJB5O4H7ZCJ,19xFCF62,2,11,7,8,0.636363636,4,28,9,235,8.392857143,0,7,0.636363636,16,10,26,14,30,96,3.2,1,2,3,1
319,A1NVJB5O4H7ZCJ,20x028D8,2,13,11,11,0.846153846,2,25,11,295,11.8,0,7,0.538461538,16,10,26,14,30,96,3.2,1,2,3,1
287,A317L37U2W6R4P,28x0517E,2,11,7,7,0.636363636,4,29,9,400,13.79310345,0,3,0.272727273,10,17,10,41,29,107,3.566666667,2,1,3,1
291,A317L37U2W6R4P,29x53744,2,18,17,17,0.944444444,4,19,16,235,12.36842105,0,4,0.222222222,10,17,10,41,29,107,3.566666667,2,1,3,1
260,anonym5,38x617B4,2,12,3,4,0.25,6,31,10,415,13.38709677,0,6,0.5,19,12,25,25,29,110,3.666666667,1,1,2,1
264,anonym5,39x14205,2,15,5,5,0.333333333,2,33,15,470,14.24242424,0,6,0.4,19,12,25,25,29,110,3.666666667,1,1,2,1


==> data/all-risk-n+t.csv <==
id,player_username,game_key,game_type,number_of_immunities_available,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,immunity_ratio_completed_available,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,per_task_point,time_to_fix_capability,time_to_fix_immunity,time_per_immunity,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social,dospert_score,dospert_averaged,finance_bucket,social_bucket,sum_fs,fs_bucket
224,A1Z9FI2VLIC954,55x381A7,1,10,9,9,0.9,0,31,10,410,13.22580645,0,13,1.3,10,24,7,26,12,79,2.633333333,3,1,4,2
229,A1Z9FI2VLIC954,56x8DF24,1,15,13,13,0.866666667,0,27,9,405,15,0,12,0.8,10,24,7,26,12,79,2.633333333,3,1,4,2
278,A35NVKW9R833VF,42x87DA8,1,15,11,11,0.733333333,0,29,11,430,14.82758621,0,1,0.066666667,17,22,17,18,22,96,3.2,3,1,4,2
282,A35NVKW9R833VF,43xB1FF3,1,15,13,13,0.866666667,0,27,11,405,15,0,8,0.533333333,17,22,17,18,22,96,3.2,3,1,4,2
311,A36Z8997ZHYFKC,67x9A1E8,1,7,5,5,0.714285714,0,33,7,495,15,0,3,0.428571429,11,16,22,18,30,97,3.233333333,2,2,4,2
314,A36Z8997ZHYFKC,68x5F420,1,18,11,11,0.611111111,4,24,16,360,15,0,5,0.277777778,11,16,22,18,30,97,3.233333333,2,2,4,2
220,A2L2ZXRHK3SNOP,17xA57D5,1,5,4,4,0.8,0,36,5,540,15,0,6,1.2,7,8,16,27,40,98,3.266666667,1,3,4,2
225,A2L2ZXRHK3SNOP,18x2EDAB,1,25,20,20,0.8,0,20,17,270,13.5,0,19,0.76,7,8,16,27,40,98,3.266666667,1,3,4,2
221,AVBRJBJONL47I,21x675B6,1,12,11,11,0.916666667,0,29,10,405,13.96551724,0,4,0.333333333,8,27,21,30,22,108,3.6,3,1,4,2
226,AVBRJBJONL47I,22x8FC84,1,20,15,16,0.75,2,22,16,315,14.31818182,0,10,0.5,8,27,21,30,22,108,3.6,3,1,4,2
241,anonym1,30xC7334,1,10,8,9,0.8,0,28,8,380,13.57142857,0,8,0.8,15,6,19,33,42,115,3.833333333,1,3,4,2
245,anonym1,61xD7195,1,16,8,10,0.5,2,28,12,400,14.28571429,0,14,0.875,23,24,28,24,23,122,4.066666667,3,1,4,2
242,A340UGIDGIF4W6,62x1E92B,1,21,13,13,0.619047619,2,25,15,370,14.8,0,8,0.380952381,23,24,28,24,23,122,4.066666667,3,1,4,2
219,A1Z9FI2VLIC954,57x07630,2,14,11,11,0.785714286,0,29,12,415,14.31034483,0,12,0.857142857,10,24,7,26,12,79,2.633333333,3,1,4,2
234,A1Z9FI2VLIC954,58x16BB7,2,6,5,5,0.833333333,0,35,6,480,13.71428571,0,7,1.166666667,10,24,7,26,12,79,2.633333333,3,1,4,2
239,A1Z9FI2VLIC954,44x17C0C,2,12,8,8,0.666666667,10,22,10,315,14.31818182,0,1,0.083333333,17,22,17,18,22,96,3.2,3,1,4,2
286,A35NVKW9R833VF,45xDFD67,2,18,8,8,0.444444444,10,20,14,230,11.5,0,3,0.166666667,17,22,17,18,22,96,3.2,3,1,4,2
290,A35NVKW9R833VF,69x1C2B4,2,10,8,8,0.8,6,26,10,335,12.88461538,0,2,0.2,11,16,22,18,30,97,3.233333333,2,2,4,2
317,A36Z8997ZHYFKC,70x5900F,2,12,11,11,0.916666667,2,27,12,405,15,0,7,0.583333333,11,16,22,18,30,97,3.233333333,2,2,4,2
320,A36Z8997ZHYFKC,16x021D3,2,18,7,7,0.388888889,14,19,14,210,11.05263158,0,9,0.5,7,8,16,27,40,98,3.266666667,1,3,4,2
215,A2L2ZXRHK3SNOP,19xFCF62,2,11,7,7,0.636363636,4,29,9,395,13.62068966,0,9,0.818181818,7,8,16,27,40,98,3.266666667,1,3,4,2
230,A2L2ZXRHK3SNOP,20x028D8,2,13,10,10,0.769230769,2,28,11,385,13.75,0,10,0.769230769,7,8,16,27,40,98,3.266666667,1,3,4,2
235,A2L2ZXRHK3SNOP,28x0517E,2,11,9,9,0.818181818,4,27,9,405,15,0,3,0.272727273,8,27,21,30,22,108,3.6,3,1,4,2
216,AVBRJBJONL47I,29x53744,2,18,15,15,0.833333333,4,21,16,270,12.85714286,0,5,0.277777778,8,27,21,30,22,108,3.6,3,1,4,2
231,AVBRJBJONL47I,32xF8437,2,15,8,8,0.533333333,8,17,13,210,12.35294118,0,4,0.266666667,15,6,19,33,42,115,3.833333333,1,3,4,2
236,AVBRJBJONL47I,33x3AF97,2,12,8,8,0.666666667,8,23,12,225,9.782608696,0,5,0.416666667,15,6,19,33,42,115,3.833333333,1,3,4,2
248,anonym1,63xE886E,2,15,12,13,0.8,0,27,11,375,13.88888889,0,16,1.066666667,23,24,28,24,23,122,4.066666667,3,1,4,2
251,anonym1,64x6A4B8,2,14,11,12,0.785714286,0,28,10,405,14.46428571,0,16,1.142857143,23,24,28,24,23,122,4.066666667,3,1,4,2
246,A340UGIDGIF4W6,17xA57D5,1,5,4,4,0.8,0,36,5,530,14.72222222,0,4,0.8,12,15,15,12,37,91,3.033333333,2,3,5,3
266,anonym7,18x2EDAB,1,25,19,20,0.76,0,20,17,270,13.5,0,18,0.72,12,15,15,12,37,91,3.033333333,2,3,5,3
269,anonym7,42x87DA8,1,15,11,11,0.733333333,0,29,11,385,13.27586207,0,17,1.133333333,14,21,18,7,34,94,3.133333333,3,2,5,3
257,A30J4IZCMCR31F,43xB1FF3,1,15,10,10,0.666666667,0,30,11,450,15,0,14,0.933333333,14,21,18,7,34,94,3.133333333,3,2,5,3
281,A1D3QRG52OISSR,17xA57D5,1,5,5,5,1,0,35,5,470,13.42857143,0,2,0.4,8,18,19,20,41,106,3.533333333,2,3,5,3
285,A1D3QRG52OISSR,18x2EDAB,1,25,23,23,0.92,0,17,17,225,13.23529412,0,11,0.44,8,18,19,20,41,106,3.533333333,2,3,5,3
303,A14WLAP6TCEKO0,42x87DA8,1,15,10,10,0.666666667,0,30,11,450,15,0,6,0.4,13,20,20,30,33,116,3.866666667,3,2,5,3
305,A14WLAP6TCEKO0,43xB1FF3,1,15,8,8,0.533333333,2,30,11,450,15,0,4,0.266666667,13,20,20,30,33,116,3.866666667,3,2,5,3
243,anonym2,21x675B6,1,12,7,9,0.583333333,2,29,10,415,14.31034483,0,18,1.5,25,28,15,34,31,133,4.433333333,3,2,5,3
247,anonym2,22x8FC84,1,20,13,15,0.65,0,25,16,360,14.4,0,21,1.05,25,28,15,34,31,133,4.433333333,3,2,5,3
268,A3JFIY1QXMX9ZF,36x7E06E,1,16,9,10,0.5625,6,26,12,340,13.07692308,0,10,0.625,12,31,23,31,39,136,4.533333333,3,3,6,3
271,A3JFIY1QXMX9ZF,37x3CDF1,1,12,3,3,0.25,6,31,10,450,14.51612903,0,4,0.333333333,12,31,23,31,39,136,4.533333333,3,3,6,3
267,anonym6,36x7E06E,1,16,10,10,0.625,6,24,12,305,12.70833333,0,8,0.5,13,30,35,25,39,142,4.733333333,3,3,6,3
270,anonym6,37x3CDF1,1,12,7,7,0.583333333,2,31,10,450,14.51612903,0,6,0.5,13,30,35,25,39,142,4.733333333,3,3,6,3
255,anonym4,30xC7334,1,10,9,9,0.9,2,29,8,370,12.75862069,0,6,0.6,31,27,36,32,40,166,5.533333333,3,3,6,3
250,A340UGIDGIF4W6,16x021D3,2,18,9,9,0.5,14,17,14,185,10.88235294,0,0,0,12,15,15,12,37,91,3.033333333,2,3,5,3
253,A340UGIDGIF4W6,19xFCF62,2,11,8,8,0.727272727,4,28,9,360,12.85714286,0,6,0.545454545,12,15,15,12,37,91,3.033333333,2,3,5,3
272,anonym7,20x028D8,2,13,10,10,0.769230769,2,26,11,385,14.80769231,0,12,0.923076923,12,15,15,12,37,91,3.033333333,2,3,5,3
275,anonym7,44x17C0C,2,12,7,7,0.583333333,10,23,10,315,13.69565217,0,11,0.916666667,14,21,18,7,34,94,3.133333333,3,2,5,3
261,A30J4IZCMCR31F,45xDFD67,2,18,7,7,0.388888889,10,21,14,225,10.71428571,0,11,0.611111111,14,21,18,7,34,94,3.133333333,3,2,5,3
265,A30J4IZCMCR31F,16x021D3,2,18,0,0,0,14,26,14,225,8.653846154,0,0,0,8,18,19,20,41,106,3.533333333,2,3,5,3
289,A1D3QRG52OISSR,19xFCF62,2,11,9,10,0.818181818,4,26,9,360,13.84615385,0,6,0.545454545,8,18,19,20,41,106,3.533333333,2,3,5,3
293,A1D3QRG52OISSR,20x028D8,2,13,12,12,0.923076923,2,26,11,340,13.07692308,0,7,0.538461538,8,18,19,20,41,106,3.533333333,2,3,5,3
307,A14WLAP6TCEKO0,44x17C0C,2,12,6,6,0.5,10,24,10,315,13.125,0,7,0.583333333,13,20,20,30,33,116,3.866666667,3,2,5,3
309,A14WLAP6TCEKO0,45xDFD67,2,18,6,6,0.333333333,10,22,14,235,10.68181818,0,6,0.333333333,13,20,20,30,33,116,3.866666667,3,2,5,3
249,anonym2,28x0517E,2,11,7,8,0.636363636,4,28,9,370,13.21428571,0,9,0.818181818,25,28,15,34,31,133,4.433333333,3,2,5,3
252,anonym2,29x53744,2,18,6,8,0.333333333,4,28,16,405,14.46428571,0,9,0.5,25,28,15,34,31,133,4.433333333,3,2,5,3
274,A3JFIY1QXMX9ZF,38x617B4,2,12,6,6,0.5,6,29,10,430,14.82758621,0,4,0.333333333,12,31,23,31,39,136,4.533333333,3,3,6,3
277,A3JFIY1QXMX9ZF,39x14205,2,15,8,8,0.533333333,2,30,15,430,14.33333333,0,2,0.133333333,12,31,23,31,39,136,4.533333333,3,3,6,3
273,anonym6,38x617B4,2,12,5,5,0.416666667,6,30,10,405,13.5,0,3,0.25,13,30,35,25,39,142,4.733333333,3,3,6,3
276,anonym6,39x14205,2,15,9,9,0.6,2,29,15,405,13.96551724,0,2,0.133333333,13,30,35,25,39,142,4.733333333,3,3,6,3
259,anonym4,32xF8437,2,15,7,7,0.466666667,8,22,13,245,11.13636364,0,0,0,31,27,36,32,40,166,5.533333333,3,3,6,3
263,anonym4,33x3AF97,2,12,9,9,0.75,8,22,12,290,13.18181818,0,2,0.166666667,31,27,36,32,40,166,5.533333333,3,3,6,3

==> data/dospert_attitudes.csv <==
name,dospert,dospert_ethical,dospert_financial,dospert_health_safety,dospert_recreational,dospert_social,dospert_normalized,ethical_normalized,financial_normalized,health_safety_normalized,recreational_normalized,social_normalized
A3AFC26CB0AXMI,47,6,6,10,10,15,1.566666667,1,1,1.666666667,1.666666667,2.5
A191V7PT3DQKDP,75,6,18,11,11,29,2.5,1,3,1.833333333,1.833333333,4.833333333
A296HTKGCX7FY9,79,10,24,7,26,12,2.633333333,1.666666667,4,1.166666667,4.333333333,2
A32CRWJESR6AX4,79,9,12,10,15,33,2.633333333,1.5,2,1.666666667,2.5,5.5
A1CGDMOPDIC7EU,80,6,9,9,24,32,2.666666667,1,1.5,1.5,4,5.333333333
A3R457FAWQXZN3,81,13,13,15,12,28,2.7,2.166666667,2.166666667,2.5,2,4.666666667
A3VBAQB2WO36Q1,83,7,10,18,13,35,2.766666667,1.166666667,1.666666667,3,2.166666667,5.833333333
anonym3,89,8,12,10,28,31,2.966666667,1.333333333,2,1.666666667,4.666666667,5.166666667
A1NVJB5O4H7ZCJ,91,21,12,14,9,35,3.033333333,3.5,2,2.333333333,1.5,5.833333333
A3JGW4RGO86NPX,91,12,15,15,12,37,3.033333333,2,2.5,2.5,2,6.166666667
A317L37U2W6R4P,94,14,21,18,7,34,3.133333333,2.333333333,3.5,3,1.166666667,5.666666667
anonym5,95,14,18,21,21,21,3.166666667,2.333333333,3,3.5,3.5,3.5
A1Z9FI2VLIC954,96,16,10,26,14,30,3.2,2.666666667,1.666666667,4.333333333,2.333333333,5
A35NVKW9R833VF,96,17,22,17,18,22,3.2,2.833333333,3.666666667,2.833333333,3,3.666666667
A36Z8997ZHYFKC,97,11,16,22,18,30,3.233333333,1.833333333,2.666666667,3.666666667,3,5
A2L2ZXRHK3SNOP,98,7,8,16,27,40,3.266666667,1.166666667,1.333333333,2.666666667,4.5,6.666666667
AVBRJBJONL47I,106,8,18,19,20,41,3.533333333,1.333333333,3,3.166666667,3.333333333,6.833333333
anonym1,107,10,17,10,41,29,3.566666667,1.666666667,2.833333333,1.666666667,6.833333333,4.833333333
A340UGIDGIF4W6,108,8,27,21,30,22,3.6,1.333333333,4.5,3.5,5,3.666666667
anonym7,110,19,12,25,25,29,3.666666667,3.166666667,2,4.166666667,4.166666667,4.833333333
A30J4IZCMCR31F,115,15,6,19,33,42,3.833333333,2.5,1,3.166666667,5.5,7
A1D3QRG52OISSR,116,13,20,20,30,33,3.866666667,2.166666667,3.333333333,3.333333333,5,5.5
A14WLAP6TCEKO0,122,23,24,28,24,23,4.066666667,3.833333333,4,4.666666667,4,3.833333333
anonym2,133,25,28,15,34,31,4.433333333,4.166666667,4.666666667,2.5,5.666666667,5.166666667
A3JFIY1QXMX9ZF,136,12,31,23,31,39,4.533333333,2,5.166666667,3.833333333,5.166666667,6.5
anonym6,142,13,30,35,25,39,4.733333333,2.166666667,5,5.833333333,4.166666667,6.5
anonym4,166,31,27,36,32,40,5.533333333,5.166666667,4.5,6,5.333333333,6.666666667


==> data/playertick.csv <==
id,player_username,game_key,game_type,number_immnunities_fixed_before_deadline,number_of_immunities_fixed,number_of_manager_sanctions,number_of_tasks_completed,number_of_attacks,player_score,time_to_fix_capability,time_to_fix_immunity,dospert_score,number_of_immunities_available,dospert_score_ethical,dospert_score_financial,dospert_score_health_safety,dospert_score_recreational,dospert_score_social
215,A2L2ZXRHK3SNOP,16x021D3,2,7,7,14,19,14,210,0,9,98,18,7,8,16,27,40
216,AVBRJBJONL47I,16x021D3,2,0,0,14,26,14,225,0,0,106,18,8,18,19,20,41
217,A3JGW4RGO86NPX,16x021D3,2,9,9,14,17,14,185,0,0,91,18,12,15,15,12,37
218,A32CRWJESR6AX4,16x021D3,2,7,7,14,19,14,180,0,2,79,18,9,12,10,15,33
219,A1Z9FI2VLIC954,16x021D3,2,7,7,14,19,14,120,0,0,96,18,16,10,26,14,30
220,A2L2ZXRHK3SNOP,17xA57D5,1,4,4,0,36,5,540,0,6,98,5,7,8,16,27,40
221,AVBRJBJONL47I,17xA57D5,1,5,5,0,35,5,470,0,2,106,5,8,18,19,20,41
222,A3JGW4RGO86NPX,17xA57D5,1,4,4,0,36,5,530,0,4,91,5,12,15,15,12,37
223,A32CRWJESR6AX4,17xA57D5,1,5,5,0,35,5,495,0,0,79,5,9,12,10,15,33
224,A1Z9FI2VLIC954,17xA57D5,1,5,5,0,35,5,435,0,1,96,5,16,10,26,14,30
225,A2L2ZXRHK3SNOP,18x2EDAB,1,20,20,0,20,17,270,0,19,98,25,7,8,16,27,40
226,AVBRJBJONL47I,18x2EDAB,1,23,23,0,17,17,225,0,11,106,25,8,18,19,20,41
227,A3JGW4RGO86NPX,18x2EDAB,1,19,20,0,20,17,270,0,18,91,25,12,15,15,12,37
228,A32CRWJESR6AX4,18x2EDAB,1,8,8,20,15,17,190,0,0,79,25,9,12,10,15,33
229,A1Z9FI2VLIC954,18x2EDAB,1,13,13,8,19,17,160,0,5,96,25,16,10,26,14,30
230,A2L2ZXRHK3SNOP,19xFCF62,2,7,7,4,29,9,395,0,9,98,11,7,8,16,27,40
231,AVBRJBJONL47I,19xFCF62,2,9,10,4,26,9,360,0,6,106,11,8,18,19,20,41
232,A3JGW4RGO86NPX,19xFCF62,2,8,8,4,28,9,360,0,6,91,11,12,15,15,12,37
233,A32CRWJESR6AX4,19xFCF62,2,7,7,4,29,9,395,0,0,79,11,9,12,10,15,33
234,A1Z9FI2VLIC954,19xFCF62,2,7,8,4,28,9,235,0,7,96,11,16,10,26,14,30
235,A2L2ZXRHK3SNOP,20x028D8,2,10,10,2,28,11,385,0,10,98,13,7,8,16,27,40
236,AVBRJBJONL47I,20x028D8,2,12,12,2,26,11,340,0,7,106,13,8,18,19,20,41
237,A3JGW4RGO86NPX,20x028D8,2,10,10,2,26,11,385,0,12,91,13,12,15,15,12,37
238,A32CRWJESR6AX4,20x028D8,2,9,9,2,28,11,380,0,0,79,13,9,12,10,15,33
239,A1Z9FI2VLIC954,20x028D8,2,11,11,2,25,11,295,0,7,96,13,16,10,26,14,30
240,A3R457FAWQXZN3,21x675B6,1,8,8,4,28,10,385,0,1,81,12,13,13,15,12,28
241,anonym1,21x675B6,1,9,9,2,29,10,270,0,2,107,12,10,17,10,41,29
242,A340UGIDGIF4W6,21x675B6,1,11,11,0,29,10,405,0,4,108,12,8,27,21,30,22
243,anonym2,21x675B6,1,7,9,2,29,10,415,0,18,133,12,25,28,15,34,31
244,A3R457FAWQXZN3,22x8FC84,1,15,15,2,23,16,315,0,4,81,20,13,13,15,12,28
245,anonym1,22x8FC84,1,15,15,4,21,16,190,0,4,107,20,10,17,10,41,29
246,A340UGIDGIF4W6,22x8FC84,1,15,16,2,22,16,315,0,10,108,20,8,27,21,30,22
247,anonym2,22x8FC84,1,13,15,0,25,16,360,0,21,133,20,25,28,15,34,31
248,anonym1,28x0517E,2,7,7,4,29,9,400,0,3,107,11,10,17,10,41,29
249,anonym2,28x0517E,2,7,8,4,28,9,370,0,9,133,11,25,28,15,34,31
250,A340UGIDGIF4W6,28x0517E,2,9,9,4,27,9,405,0,3,108,11,8,27,21,30,22
251,anonym1,29x53744,2,17,17,4,19,16,235,0,4,107,18,10,17,10,41,29
252,anonym2,29x53744,2,6,8,4,28,16,405,0,9,133,18,25,28,15,34,31
253,A340UGIDGIF4W6,29x53744,2,15,15,4,21,16,270,0,5,108,18,8,27,21,30,22
254,anonym3,30xC7334,1,0,0,8,30,8,375,0,0,89,10,8,12,10,28,31
255,anonym4,30xC7334,1,9,9,2,29,8,370,0,6,166,10,31,27,36,32,40
256,anonym5,30xC7334,1,1,3,4,32,8,335,0,11,95,10,14,18,21,21,21
257,A30J4IZCMCR31F,30xC7334,1,8,9,0,28,8,380,0,8,115,10,15,6,19,33,42
258,anonym3,32xF8437,2,0,0,8,27,13,245,0,0,89,15,8,12,10,28,31
259,anonym4,32xF8437,2,7,7,8,22,13,245,0,0,166,15,31,27,36,32,40
260,anonym5,32xF8437,2,4,4,8,27,13,330,0,4,95,15,14,18,21,21,21
261,A30J4IZCMCR31F,32xF8437,2,8,8,8,17,13,210,0,4,115,15,15,6,19,33,42
262,anonym3,33x3AF97,2,0,0,8,30,12,345,0,0,89,12,8,12,10,28,31
263,anonym4,33x3AF97,2,9,9,8,22,12,290,0,2,166,12,31,27,36,32,40
264,anonym5,33x3AF97,2,4,4,8,26,12,330,0,2,95,12,14,18,21,21,21
265,A30J4IZCMCR31F,33x3AF97,2,8,8,8,23,12,225,0,5,115,12,15,6,19,33,42
266,anonym7,36x7E06E,1,9,9,2,27,12,315,0,13,110,16,19,12,25,25,29
267,anonym6,36x7E06E,1,10,10,6,24,12,305,0,8,142,16,13,30,35,25,39
268,A3JFIY1QXMX9ZF,36x7E06E,1,9,10,6,26,12,340,0,10,136,16,12,31,23,31,39
269,anonym7,37x3CDF1,1,3,4,6,31,10,460,0,5,110,12,19,12,25,25,29
270,anonym6,37x3CDF1,1,7,7,2,31,10,450,0,6,142,12,13,30,35,25,39
271,A3JFIY1QXMX9ZF,37x3CDF1,1,3,3,6,31,10,450,0,4,136,12,12,31,23,31,39
272,anonym7,38x617B4,2,3,4,6,31,10,415,0,6,110,12,19,12,25,25,29
273,anonym6,38x617B4,2,5,5,6,30,10,405,0,3,142,12,13,30,35,25,39
274,A3JFIY1QXMX9ZF,38x617B4,2,6,6,6,29,10,430,0,4,136,12,12,31,23,31,39
275,anonym7,39x14205,2,5,5,2,33,15,470,0,6,110,15,19,12,25,25,29
276,anonym6,39x14205,2,9,9,2,29,15,405,0,2,142,15,13,30,35,25,39
277,A3JFIY1QXMX9ZF,39x14205,2,8,8,2,30,15,430,0,2,136,15,12,31,23,31,39
278,A35NVKW9R833VF,42x87DA8,1,11,11,0,29,11,430,0,1,96,15,17,22,17,18,22
279,A317L37U2W6R4P,42x87DA8,1,11,11,0,29,11,385,0,17,94,15,14,21,18,7,34
280,A3AFC26CB0AXMI,42x87DA8,1,0,0,8,31,11,280,0,0,47,15,6,6,10,10,15
281,A1D3QRG52OISSR,42x87DA8,1,10,10,0,30,11,450,0,6,116,15,13,20,20,30,33
282,A35NVKW9R833VF,43xB1FF3,1,13,13,0,27,11,405,0,8,96,15,17,22,17,18,22
283,A317L37U2W6R4P,43xB1FF3,1,10,10,0,30,11,450,0,14,94,15,14,21,18,7,34
284,A3AFC26CB0AXMI,43xB1FF3,1,0,0,10,30,11,345,0,0,47,15,6,6,10,10,15
285,A1D3QRG52OISSR,43xB1FF3,1,8,8,2,30,11,450,0,4,116,15,13,20,20,30,33
286,A35NVKW9R833VF,44x17C0C,2,8,8,10,22,10,315,0,1,96,12,17,22,17,18,22
287,A317L37U2W6R4P,44x17C0C,2,7,7,10,23,10,315,0,11,94,12,14,21,18,7,34
288,A3AFC26CB0AXMI,44x17C0C,2,0,0,10,30,10,335,0,0,47,12,6,6,10,10,15
289,A1D3QRG52OISSR,44x17C0C,2,6,6,10,24,10,315,0,7,116,12,13,20,20,30,33
290,A35NVKW9R833VF,45xDFD67,2,8,8,10,20,14,230,0,3,96,18,17,22,17,18,22
291,A317L37U2W6R4P,45xDFD67,2,7,7,10,21,14,225,0,11,94,18,14,21,18,7,34
292,A3AFC26CB0AXMI,45xDFD67,2,0,0,10,23,14,200,0,0,47,18,6,6,10,10,15
293,A1D3QRG52OISSR,45xDFD67,2,6,6,10,22,14,235,0,6,116,18,13,20,20,30,33
294,A1CGDMOPDIC7EU,55x381A7,1,8,8,0,32,10,440,0,10,80,10,6,9,9,24,32
295,A296HTKGCX7FY9,55x381A7,1,9,9,0,31,10,410,0,13,79,10,10,24,7,26,12
296,A1CGDMOPDIC7EU,56x8DF24,1,8,8,4,28,9,405,0,8,80,15,6,9,9,24,32
297,A296HTKGCX7FY9,56x8DF24,1,13,13,0,27,9,405,0,12,79,15,10,24,7,26,12
298,A1CGDMOPDIC7EU,57x07630,2,11,11,0,29,12,405,0,11,80,14,6,9,9,24,32
299,A296HTKGCX7FY9,57x07630,2,11,11,0,29,12,415,0,12,79,14,10,24,7,26,12
300,A1CGDMOPDIC7EU,58x16BB7,2,5,5,0,35,6,495,0,4,80,6,6,9,9,24,32
301,A296HTKGCX7FY9,58x16BB7,2,5,5,0,35,6,480,0,7,79,6,10,24,7,26,12
302,A191V7PT3DQKDP,61xD7195,1,15,15,0,25,12,350,0,18,75,16,6,18,11,11,29
303,A14WLAP6TCEKO0,61xD7195,1,8,10,2,28,12,400,0,14,122,16,23,24,28,24,23
304,A191V7PT3DQKDP,62x1E92B,1,17,17,0,23,15,315,0,19,75,21,6,18,11,11,29
305,A14WLAP6TCEKO0,62x1E92B,1,13,13,2,25,15,370,0,8,122,21,23,24,28,24,23
306,A191V7PT3DQKDP,63xE886E,2,13,13,0,27,11,405,0,13,75,15,6,18,11,11,29
307,A14WLAP6TCEKO0,63xE886E,2,12,13,0,27,11,375,0,16,122,15,23,24,28,24,23
308,A191V7PT3DQKDP,64x6A4B8,2,12,13,0,27,10,405,0,19,75,14,6,18,11,11,29
309,A14WLAP6TCEKO0,64x6A4B8,2,11,12,0,28,10,405,0,16,122,14,23,24,28,24,23
310,A1NVJB5O4H7ZCJ,67x9A1E8,1,0,0,6,31,7,340,0,0,91,7,21,12,14,9,35
311,A36Z8997ZHYFKC,67x9A1E8,1,5,5,0,33,7,495,0,3,97,7,11,16,22,18,30
312,A3VBAQB2WO36Q1,67x9A1E8,1,3,4,0,35,7,450,0,4,83,7,7,10,18,13,35
313,A1NVJB5O4H7ZCJ,68x5F420,1,4,5,10,28,16,315,0,8,91,18,21,12,14,9,35
314,A36Z8997ZHYFKC,68x5F420,1,11,11,4,24,16,360,0,5,97,18,11,16,22,18,30
315,A3VBAQB2WO36Q1,68x5F420,1,13,14,0,25,16,355,0,9,83,18,7,10,18,13,35
316,A1NVJB5O4H7ZCJ,69x1C2B4,2,4,4,6,30,10,340,0,4,91,10,21,12,14,9,35
317,A36Z8997ZHYFKC,69x1C2B4,2,8,8,6,26,10,335,0,2,97,10,11,16,22,18,30
318,A3VBAQB2WO36Q1,69x1C2B4,2,7,7,6,27,10,280,0,4,83,10,7,10,18,13,35
319,A1NVJB5O4H7ZCJ,70x5900F,2,7,8,2,30,12,440,0,5,91,12,21,12,14,9,35
320,A36Z8997ZHYFKC,70x5900F,2,11,11,2,27,12,405,0,7,97,12,11,16,22,18,30
321,A3VBAQB2WO36Q1,70x5900F,2,8,8,2,30,12,365,0,2,83,12,7,10,18,13,35

